Adaptive Control of Dual-Rotor Rotational System with Unknown Geometry and Unknown Inertia

This paper develops an input-output feedback linearization-based adaptive controller to stabilize and regulate a dual-rotor rotational system (DRRS), whose inertial properties as well as the geometric configuration of rotors are unknown. First, the equations of motion governing the dynamics of DRRS are derived using the Newton-Euler approach. Next, an input-output feedback linearization technique is used to linearize the dynamics from the rotor speeds to the angular position of the system. A finite-time convergent estimator, based on the portion of the DRRS dynamics, is used to update the required parameters in the controller. Finally, the proposed controller is validated in both step and harmonic command-following problems, and the robustness of the controller to the system's parameters is demonstrated.

==> Reviews_ACC_2025/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers appreciate the research effort, however they
raise serious issues about the clarity of the contribution
and unclear technical development. The authors are
encouraged to address these issues to improve their work. 


==> Reviews_ACC_2025/Review10597.txt <==
Reviewer 3 of ACC 2025 submission 292

Comments to the author
======================

What is important in this paper, is the design of the
controller which is which is independent of the state and
of whether the dynamic model is linear or non-linear. Two
detailed examples and some experimental results are given. 

r(t) is the exogenous reference signal. Authors need to
define how a signal can be as reference and exogenous
simultaneously. Is there any condition on this signal. 
What $s$ stands in (6 )? 
Just after the demonstration, eq.13. The control law is
thusThe sentence is badly said here, because the
demonstration cannot be concluded in this way. Further (14)
is the dynamic of $\theta$ and $\theta$. 
In general, what about the saturation of the controller so
$\theta$ must be bounded. Further if the regression matrix
is ill-conditioned, the $\theta$ values are not optimal.
The authors need to address this issue.
For the two examples, how $\Phi(t)$ is constructed, what
kind of measurements are involved. 
As the paper is too long, table I must be omitted, also
some diagrams can be removed. 
In the appendix. Let z denote the input and u denote the
output of the transfer function, or in eq.(30) u is an
input. 


==> Reviews_ACC_2025/Review10599.txt <==
Reviewer 4 of ACC 2025 submission 292

Comments to the author
======================

The paper presents a continuous-time output
feedback adaptive control technique for stabilization and
tracking control problems. The work is technically sound
with promising numerical and experimental results. I
believe the paper is worth presenting at the conference.

==> Reviews_ACC_2025/Review10603.txt <==
Reviewer 6 of ACC 2025 submission 292

Comments to the author
======================

The authors have presented a continuous-time output
feedback adaptive control technique for stabilization and
tracking control problem. However, this reviewer have some
serious reservation regarding the work. 

Firstly, the authors mentions adaptive control which often
assumes some uncertainty in the parameters which have not
been introduced in the paper. 

Secondly, the author approach utilizes the regressive
matrix model for estimation of parameters, which supposes
the linear relationship with the parameter. The authors
derivation also follows a similar suite of derivation for
LQR derivation, however, when it comes to assumption,
authors have failed to mention any. This voids the whole
derivation for the authors as the LQR derivation usually do
not work with non-linear derivation. However, authors donot
mention not specify why this is valid for all systems. 

This reviewer feels that without assumptions and without
restricting the results for a specific class of control
problem, the approach seems to portray it as a generalized
solution for all the control problem including those where
regressive model approach is not sufficient. This reviewer
thinks the work is nice and can result in nice contribution
but authors needs to refine the paper with assumptions,
derivations with complete steps and define the solution for
a specific class of system. They may also need to elaborate
the proof and results. Authors also need to explicitly
define the contributions in the paper as it may get
difficult for reviewers to figure it out on their own.

Note:

1) This reviewer also do not understand in Eq. (12) why
\hat{\theta} is outside the integration as it is also
function of time. 

==> Reviews_ACC_2025/iThenticateScanResult.txt <==
ACC 2025 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 292 received a cumulative similarity score 34%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 177140 and password, enter
your ACC 2025 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
292.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
